Copula-based Sensitivity Analysis for Multi-Treatment Causal Inference with Unobserved Confounding

Recent work has focused on the potential and pitfalls of causal identification in observational studies with multiple simultaneous treatments. Building on previous work, we show that even if the conditional distribution of unmeasured confounders given treatments were known exactly, the causal effects would not in general be identifiable, although they may be partially identified. Given these results, we propose a sensitivity analysis method for characterizing the effects of potential unmeasured confounding, tailored to the multiple treatment setting, that can be used to characterize a range of causal effects that are compatible with the observed data. Our method is based on a copula factorization of the joint distribution of outcomes, treatments, and confounders, and can be layered on top of arbitrary observed data models. We propose a practical implementation of this approach making use of the Gaussian copula, and establish conditions under which causal effects can be bounded. We also describe approaches for reasoning about effects, including calibrating sensitivity parameters, quantifying robustness of effect estimates, and selecting models that are most consistent with prior hypotheses.

==> cover.txt <==
To the Editor:

I am pleased to submit our manuscript titled ``Copula-based Sensitivity Analysis for Observational Multi-Treatment Causal Inference.''  There is significant interest in observational causal inference with multiple treatments, especially given its relevance to a wide range of applications (e.g. genomics).  Recent work has focused on how multiple treatments can be leveraged to learn about the effects of unobserved confounding. Specifically, various methods have been proposed which involve fitting a latent variable model to multiple treatments and using the inferred latent confounders to account for the confounder bias.  Several follow up publications have highlighted lack of point identification in general, and since then, others have proposed approaches which rest on additional strong assumptions that do lead to point identification.

Unlike previous work, which emphasizes the strong assumptions required for point identification, we propose a method for sensitivity analysis to unobserved confounding in the multi-treatment setting.  Our sensitivity analysis is based on a novel copula based factorization which highlights precisely which aspects of the problem are identified.  Using a special case of this factorization, we propose a practical method for multi-treatment sensitivity analysis.  We establish bounds on the confounder bias as a function of the treatment contrast of interest and characterize how these bounds relate to the parameters of inferred latent confounder model.  We also describe practical approaches for reasoning about effects, including calibrating sensitivity parameters, quantifying robustness of effect estimates, and a novel approach for selecting models which are most consistent with prior knowledge.  We believe that our method is of great theoretical and practical import and will be of interest to many readers.

We look forward to your thoughts. We have not previously published this work. Each of the authors has contributed and have approved the manuscript and have approved of this submission. We have no conflicts of interest to declare. We have also included references to an R package (in development) and code to reproduce all analyses presented in the paper.

I will serve as corresponding author.  As action editors we suggest, approximately in order of preference: David Jensen, Silvia Chiappa, Peter Spirtes
 and Barbara Engelhardt.

We thank you for considering this work.

Keywords: Observational studies; multiple treatments; sensitivity analysis; copulas, latent confounders; deconfounder

Sincerely,

Alexander Franks
Assistant Professor of Statistics
University of California, Santa Barbara
afranks@pstat.ucsb.edu

